Coded Compressed Sensing with List Recoverable Codes for the Unsourced Random Access

We consider a coded compressed sensing approach for the unsourced random access and replace the outer tree code proposed by Amalladinne et al. with the list recoverable code capable of correcting t errors. A finite-length random coding bound for such codes is derived. The numerical experiments in the single antenna quasi-static Rayleigh fading MAC show that transition to list recoverable codes correcting t errors improves the performance of coded compressed sensing scheme by 7-10 dB compared to the tree code-based scheme. We propose two practical constructions of outer codes. The first is a modification of the tree code. It utilizes the same code structure, and a key difference is a decoder capable of correcting up to t errors. The second is based on the Reed-Solomon codes and Guruswami-Sudan list decoding algorithm. The first scheme provides an energy efficiency very close to the random coding bound when the decoding complexity is unbounded. But for the practical parameters, the second scheme is better and improves the performance of a tree code-based scheme when the number of active users is less than 200.

==> tikz/capacity/data/capacity.txt <==
n1 SNR_15 SNR_13 SNR_11 SNR_9 SNR_7 SNR_5 SNR_3 SNR_1 
3.000e+03 2.469e-03 2.540e-03 2.597e-03 2.634e-03 2.657e-03 2.673e-03 2.683e-03 2.691e-03 
2.727e+03 2.690e-03 2.788e-03 2.848e-03 2.885e-03 2.915e-03 2.936e-03 2.950e-03 2.958e-03 
2.500e+03 2.900e-03 3.013e-03 3.089e-03 3.138e-03 3.175e-03 3.200e-03 3.214e-03 3.224e-03 
2.308e+03 3.115e-03 3.251e-03 3.341e-03 3.392e-03 3.430e-03 3.459e-03 3.477e-03 3.490e-03 
2.143e+03 3.326e-03 3.481e-03 3.584e-03 3.645e-03 3.690e-03 3.720e-03 3.742e-03 3.758e-03 
2.000e+03 3.520e-03 3.696e-03 3.820e-03 3.895e-03 3.945e-03 3.982e-03 4.005e-03 4.022e-03 
1.875e+03 3.712e-03 3.915e-03 4.049e-03 4.138e-03 4.198e-03 4.240e-03 4.265e-03 4.286e-03 
1.765e+03 3.880e-03 4.118e-03 4.281e-03 4.385e-03 4.451e-03 4.498e-03 4.530e-03 4.550e-03 
1.667e+03 4.042e-03 4.327e-03 4.514e-03 4.625e-03 4.705e-03 4.755e-03 4.789e-03 4.812e-03 
1.579e+03 4.217e-03 4.536e-03 4.743e-03 4.872e-03 4.948e-03 5.008e-03 5.047e-03 5.073e-03 
1.500e+03 4.408e-03 4.752e-03 4.958e-03 5.107e-03 5.202e-03 5.270e-03 5.311e-03 5.335e-03 
1.429e+03 4.559e-03 4.928e-03 5.179e-03 5.331e-03 5.445e-03 5.515e-03 5.565e-03 5.596e-03 
1.364e+03 4.687e-03 5.115e-03 5.389e-03 5.562e-03 5.689e-03 5.766e-03 5.821e-03 5.856e-03 
1.304e+03 4.788e-03 5.277e-03 5.595e-03 5.787e-03 5.931e-03 6.015e-03 6.067e-03 6.104e-03 
1.250e+03 4.837e-03 5.416e-03 5.787e-03 6.004e-03 6.155e-03 6.250e-03 6.314e-03 6.356e-03 
1.200e+03 4.834e-03 5.524e-03 5.948e-03 6.206e-03 6.378e-03 6.484e-03 6.548e-03 6.604e-03 
1.154e+03 4.747e-03 5.590e-03 6.093e-03 6.398e-03 6.591e-03 6.704e-03 6.789e-03 6.848e-03 
1.111e+03 4.570e-03 5.597e-03 6.202e-03 6.572e-03 6.782e-03 6.922e-03 7.014e-03 7.080e-03 
1.071e+03 4.278e-03 5.470e-03 6.243e-03 6.705e-03 6.975e-03 7.130e-03 7.229e-03 7.292e-03 
1.034e+03 3.856e-03 5.210e-03 6.155e-03 6.739e-03 7.090e-03 7.293e-03 7.404e-03 7.465e-03 
1.000e+03 3.237e-03 4.681e-03 5.815e-03 6.567e-03 7.081e-03 7.355e-03 7.510e-03 7.589e-03 
9.677e+02 2.668e-03 3.864e-03 5.041e-03 5.909e-03 6.595e-03 7.109e-03 7.370e-03 7.471e-03 
9.375e+02 2.263e-03 2.945e-03 3.662e-03 4.460e-03 5.273e-03 5.936e-03 6.355e-03 6.561e-03 
9.091e+02 2.009e-03 2.418e-03 2.865e-03 3.320e-03 3.793e-03 4.266e-03 4.603e-03 4.789e-03 
8.824e+02 1.733e-03 2.091e-03 2.376e-03 2.598e-03 2.887e-03 3.144e-03 3.329e-03 3.427e-03 
8.571e+02 1.583e-03 1.813e-03 2.033e-03 2.199e-03 2.315e-03 2.398e-03 2.496e-03 2.553e-03 
8.333e+02 1.366e-03 1.553e-03 1.697e-03 1.833e-03 1.946e-03 2.022e-03 2.063e-03 2.093e-03 
8.108e+02 1.176e-03 1.378e-03 1.509e-03 1.579e-03 1.656e-03 1.718e-03 1.757e-03 1.778e-03 
7.895e+02 1.017e-03 1.161e-03 1.288e-03 1.375e-03 1.427e-03 1.469e-03 1.496e-03 1.519e-03 
7.692e+02 8.963e-04 1.024e-03 1.128e-03 1.200e-03 1.240e-03 1.271e-03 1.295e-03 1.308e-03 
7.500e+02 8.070e-04 9.177e-04 1.007e-03 1.056e-03 1.074e-03 1.113e-03 1.138e-03 1.144e-03 
7.317e+02 6.770e-04 7.901e-04 8.721e-04 9.240e-04 9.536e-04 9.701e-04 9.924e-04 1.008e-03 
7.143e+02 5.712e-04 6.615e-04 7.216e-04 7.634e-04 8.025e-04 8.281e-04 8.409e-04 8.573e-04 
6.977e+02 4.705e-04 5.704e-04 6.513e-04 7.002e-04 7.211e-04 7.213e-04 7.290e-04 7.418e-04 
6.818e+02 3.834e-04 4.574e-04 5.160e-04 5.496e-04 5.769e-04 5.996e-04 6.169e-04 6.095e-04 
6.667e+02 3.311e-04 3.968e-04 4.393e-04 4.789e-04 4.981e-04 4.969e-04 4.952e-04 5.022e-04 
6.522e+02 1.952e-04 2.735e-04 3.273e-04 3.676e-04 3.887e-04 3.964e-04 3.975e-04 3.999e-04 
6.383e+02 1.240e-04 1.925e-04 2.373e-04 2.642e-04 2.782e-04 2.835e-04 2.882e-04 3.010e-04 
6.250e+02 6.943e-05 1.136e-04 1.600e-04 1.860e-04 1.915e-04 1.912e-04 2.044e-04 2.092e-04 
6.122e+02 0.000e+00 3.483e-05 7.422e-05 1.001e-04 1.076e-04 1.363e-04 1.546e-04 1.530e-04 
6.000e+02 0.000e+00 0.000e+00 1.124e-05 3.022e-05 3.941e-05 4.381e-05 4.263e-05 4.446e-05 


==> tikz/ebno_ka/data/RS.txt <==
Ka EBNO
50 13.0
100 14.8
150 19.2
200 22.7

==> tikz/ebno_ka/data/aloha4_ldpc.txt <==
Ka	EBNO
5.000	1.06000e+01
10.000	1.06000e+01
20.000	1.06000e+01
25.000	1.06000e+01
50.000	1.06000e+01
75.000	1.06000e+01
100.000	1.07500e+01
125.000	1.11000e+01
150.000	1.17500e+01
175.000	1.27500e+01
200.000	1.42500e+01
225.000	1.66700e+01
250.000	1.89300e+01


==> tikz/ebno_ka/data/converse.txt <==
Ka  EBNO
1 7.7240
3 7.7145
5 7.7052
7 7.6963
9 7.6875
11 7.6790
13 7.6708
15 7.6628
17 7.6550
19 7.6475
21 7.6402
23 7.6331
25 7.6262
27 7.6196
29 7.6131
31 7.6069
33 7.6009
35 7.5950
37 7.5894
39 7.5839
41 7.5786
43 7.5735
45 7.5686
47 7.5638
49 7.5592
51 7.5548
53 7.5505
55 7.5463
57 7.5424
59 7.5385
61 7.5348
63 7.5313
65 7.5279
67 7.5246
69 7.5214
71 7.5184
73 7.5154
75 7.5126
77 7.5099
79 7.5074
81 7.5049
83 7.5025
85 7.5002
87 7.4981
89 7.4960
91 7.4940
93 7.4921
95 7.4902
97 7.4885
99 7.4868
101 7.4853
103 7.4837
105 7.4823
107 7.4809
109 7.4796
111 7.4784
113 7.4772
115 7.4760
117 7.4750
119 7.4740
121 7.4730
123 7.4721
125 7.4712
127 7.4704
129 7.4696
131 7.4688
133 7.4681
135 7.4675
137 7.4668
139 7.4662
141 7.4657
143 7.4651
145 7.4646
147 7.4642
149 7.4637
151 7.4633
153 7.4629
155 7.4625
157 7.4621
159 7.4618
161 7.4614
163 7.4611
165 7.4608
167 7.4605
169 7.4602
171 7.4600
173 7.4597
175 7.4595
177 7.4592
179 7.4590
181 7.4587
183 7.4585
185 7.4583
187 7.4581
189 7.4579
191 7.4577
193 7.4575
195 7.4572
197 7.4570
199 7.4568
201 7.4566
203 7.4564
205 7.4562
207 7.4560
209 7.4557
211 7.4555
213 7.4553
215 7.4550
217 7.4548
219 7.4545
221 7.4543
223 7.4540
225 7.4537
227 7.4535
229 7.4532
231 7.4529
233 7.4526
235 7.4523
237 7.4520
239 7.4516
241 7.4513
243 7.4510
245 7.4506
247 7.4502
249 7.4499
251 7.4495
253 7.4491
255 7.4487
257 7.4483
259 7.4479
261 7.4475
263 7.4470
265 7.4466
267 7.4461
269 7.4457
271 7.4452
273 7.4447
275 7.4442
277 7.4437
279 7.4432
281 7.4427
283 7.4422
285 7.4417
287 7.4411
289 7.4406
291 7.4400
293 7.4395
295 7.4389
297 7.4383
299 7.4377
301 7.4371
303 7.4366
305 7.4359
307 7.4353
309 7.4347
311 7.4341
313 7.4335
315 7.4328
317 7.4322
319 7.4316
321 7.4309
323 7.4303
325 7.4296
327 7.4289
329 7.4283
331 7.4276
333 7.4270
335 7.4263
337 7.4256
339 7.4249
341 7.4242
343 7.4236
345 7.4229
347 7.4222
349 7.4215
351 7.4208
353 7.4201
355 7.4195
357 7.4188
359 7.4181
361 7.4174
363 7.4167
365 7.4160
367 7.4153
369 7.4147
371 7.4140
373 7.4133
375 7.4126
377 7.4119
379 7.4113
381 7.4106
383 7.4099
385 7.4093
387 7.4086
389 7.4080
391 7.4073
393 7.4067
395 7.4060
397 7.4054
399 7.4047
401 7.4041
403 7.4035
405 7.4028
407 7.4022
409 7.4016
411 7.4010
413 7.4004
415 7.3998
417 7.3992
419 7.3986
421 7.3981
423 7.3975
425 7.3969
427 7.3964
429 7.3958
431 7.3952
433 7.3947
435 7.3942
437 7.3936
439 7.3931
441 7.3926
443 7.3921
445 7.3916
447 7.3911
449 7.3906
451 7.3901
453 7.3896
455 7.3892
457 7.3887
459 7.3883
461 7.3878
463 7.3874
465 7.3869
467 7.3865
469 7.3861
471 7.3857
473 7.3853
475 7.3849
477 7.3845
479 7.3841
481 7.3837
483 7.3833
485 7.3829
487 7.3826
489 7.3822
491 7.3818
493 7.3815
495 7.3811
497 7.3808
499 7.3805
501 7.3801
503 7.3798
505 7.3795
507 7.3792
509 7.3789
511 7.3786
513 7.3783
515 7.3780
517 7.3777
519 7.3774
521 7.3771
523 7.3768
525 7.3765
527 7.3762
529 7.3760
531 7.3757
533 7.3754
535 7.3751
537 7.3749
539 7.3746
541 7.3743
543 7.3741
545 7.3738
547 7.3735
549 7.3733
551 7.3730
553 7.3728
555 7.3725
557 7.3722
559 7.3720
561 7.3717
563 7.3714
565 7.3712
567 7.3709
569 7.3707
571 7.3704
573 7.3701
575 7.3698
577 7.3696
579 7.3693
581 7.3690
583 7.3687
585 7.3685
587 7.3682
589 7.3679
591 7.3676
593 7.3673
595 7.3670
597 7.3667
599 7.3664
601 7.3661
603 7.3658
605 7.3654
607 7.3651
609 7.3648
611 7.3645
613 7.3641
615 7.3638
617 7.3635
619 7.3631
621 7.3628
623 7.3624
625 7.3620
627 7.3617
629 7.3613
631 7.3609
633 7.3606
635 7.3602
637 7.3598
639 7.3594
641 7.3590
643 7.3586
645 7.3582
647 7.3578
649 7.3574
651 7.3570
653 7.3566
655 7.3562
657 7.3558
659 7.3554
661 7.3550
663 7.3546
665 7.3541
667 7.3537
669 7.3533
671 7.3529
673 7.3525
675 7.3521
677 7.3517
679 7.3513
681 7.3509
683 7.3505
685 7.3501
687 7.3497
689 7.3493
691 7.3490
693 7.3486
695 7.3482
697 7.3479
699 7.3475
701 7.3472
703 7.3469
705 7.3466
707 7.3463
709 7.3460
711 7.3458
713 7.3455
715 7.3453
717 7.3451
719 7.3449
721 7.3448
723 7.3446
725 7.3445
727 7.3445
729 7.3444
731 7.3444
733 7.3444
735 7.3444
737 7.3445
739 7.3446
741 7.3447
743 7.3449
745 7.3451
747 7.3453
749 7.3456
751 7.3460
753 7.3464
755 7.3468
757 7.3473
759 7.3479
761 7.3485
763 7.3491
765 7.3499
767 7.3507
769 7.3515
771 7.3524
773 7.3534
775 7.3545
777 7.3556
779 7.3568
781 7.3581
783 7.3595
785 7.3610
787 7.3625
789 7.3642
791 7.3659
793 7.3678
795 7.3697
797 7.3717
799 7.3739


==> tikz/ebno_ka/data/ebno_ka_ks10_N1.txt <==
Ka           t0         t1         t2         t3         t4         t5
0010 +2.278e+01 +1.616e+01 +1.346e+01 +1.186e+01 +1.081e+01 +1.006e+01
0020 +2.332e+01 +1.687e+01 +1.409e+01 +1.247e+01 +1.143e+01 +1.065e+01
0030 +2.388e+01 +1.746e+01 +1.473e+01 +1.317e+01 +1.204e+01 +1.132e+01
0040 +2.453e+01 +1.798e+01 +1.532e+01 +1.370e+01 +1.261e+01 +1.184e+01
0050 +2.500e+01 +1.844e+01 +1.577e+01 +1.419e+01 +1.309e+01 +1.230e+01
0060 +2.534e+01 +1.894e+01 +1.616e+01 +1.464e+01 +1.356e+01 +1.274e+01
0070 +2.564e+01 +1.926e+01 +1.663e+01 +1.503e+01 +1.395e+01 +1.319e+01
0080 +2.618e+01 +1.968e+01 +1.702e+01 +1.542e+01 +1.436e+01 +1.359e+01
0090 +2.654e+01 +2.006e+01 +1.738e+01 +1.583e+01 +1.474e+01 +1.396e+01
0100 +2.696e+01 +2.036e+01 +1.778e+01 +1.618e+01 +1.512e+01 +1.438e+01
0110 +2.719e+01 +2.070e+01 +1.810e+01 +1.657e+01 +1.548e+01 +1.474e+01
0120 +2.752e+01 +2.113e+01 +1.842e+01 +1.689e+01 +1.585e+01 +1.514e+01
0130 +2.791e+01 +2.153e+01 +1.882e+01 +1.727e+01 +1.622e+01 +1.550e+01
0140 +2.814e+01 +2.179e+01 +1.917e+01 +1.762e+01 +1.661e+01 +1.588e+01
0150 +2.852e+01 +2.208e+01 +1.946e+01 +1.799e+01 +1.698e+01 +1.629e+01
0160 +2.881e+01 +2.245e+01 +1.983e+01 +1.833e+01 +1.737e+01 +1.670e+01
0170 +2.913e+01 +2.278e+01 +2.014e+01 +1.869e+01 +1.779e+01 +1.714e+01
0180 +2.951e+01 +2.312e+01 +2.053e+01 +1.910e+01 +1.819e+01 +1.763e+01
0190 +2.979e+01 +2.346e+01 +2.090e+01 +1.953e+01 +1.868e+01 +1.817e+01
0200 +3.007e+01 +2.380e+01 +2.133e+01 +1.997e+01 +1.921e+01 +1.879e+01
0205 +3.034e+01 +2.394e+01 +2.152e+01 +2.024e+01 +1.949e+01 +1.915e+01
0210 +3.041e+01 +2.420e+01 +2.173e+01 +2.050e+01 +1.984e+01 +1.957e+01
0215 +3.064e+01 +2.441e+01 +2.198e+01 +2.076e+01 +2.016e+01 +2.005e+01
0220 +3.079e+01 +2.463e+01 +2.221e+01 +2.112e+01 +2.063e+01 +2.061e+01
0225 +3.102e+01 +2.486e+01 +2.255e+01 +2.148e+01 +2.116e+01 +2.140e+01
0230 +3.123e+01 +2.504e+01 +2.286e+01 +2.189e+01 +2.180e+01 +2.246e+01
0235 +3.136e+01 +2.526e+01 +2.316e+01 +2.249e+01 +2.269e+01 +2.405e+01
0240 +3.154e+01 +2.561e+01 +2.361e+01 +2.333e+01 +2.411e+01 +2.727e+01
0242 +3.172e+01 +2.572e+01 +2.385e+01 +2.377e+01 +2.506e+01 +3.003e+01
0244 +3.177e+01 +2.580e+01 +2.401e+01 +2.423e+01 +2.624e+01 +5.000e+01
0246 +3.196e+01 +2.602e+01 +2.423e+01 +2.472e+01 +2.796e+01 +5.000e+01
0248 +3.204e+01 +2.611e+01 +2.460e+01 +2.538e+01 +3.063e+01 +5.000e+01
0250 +3.208e+01 +2.632e+01 +2.499e+01 +2.638e+01 +5.000e+01 +5.000e+01
0252 +3.232e+01 +2.652e+01 +2.554e+01 +2.750e+01 +5.000e+01 +5.000e+01
0254 +3.235e+01 +2.678e+01 +2.611e+01 +2.979e+01 +5.000e+01 +5.000e+01
0256 +3.236e+01 +2.703e+01 +2.696e+01 +4.242e+01 +5.000e+01 +5.000e+01
0258 +3.255e+01 +2.732e+01 +2.819e+01 +5.000e+01 +5.000e+01 +5.000e+01
0260 +3.285e+01 +2.775e+01 +3.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0262 +3.300e+01 +2.828e+01 +3.384e+01 +5.000e+01 +5.000e+01 +5.000e+01
0264 +3.317e+01 +2.900e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0266 +3.347e+01 +3.005e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0268 +3.387e+01 +3.221e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0270 +3.436e+01 +3.611e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0272 +3.501e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0274 +3.636e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0276 +4.105e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0278 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0280 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01

==> tikz/ebno_ka/data/ebno_ka_ks15_N1.txt <==
Ka t0 t1 t2 t3 t4 t5
0010 +1.957e+01 +1.324e+01 +1.065e+01 +9.181e+00 +8.265e+00 +7.913e+00
0050 +2.062e+01 +1.438e+01 +1.183e+01 +1.036e+01 +9.478e+00 +8.674e+00
0100 +2.153e+01 +1.511e+01 +1.268e+01 +1.114e+01 +1.032e+01 +9.597e+00
0150 +2.180e+01 +1.573e+01 +1.331e+01 +1.191e+01 +1.099e+01 +1.047e+01
0200 +2.283e+01 +1.633e+01 +1.393e+01 +1.252e+01 +1.166e+01 +1.114e+01
0250 +2.309e+01 +1.693e+01 +1.445e+01 +1.325e+01 +1.244e+01 +1.189e+01
0300 +2.366e+01 +1.750e+01 +1.508e+01 +1.378e+01 +1.326e+01 +1.287e+01
0310 +2.360e+01 +1.763e+01 +1.516e+01 +1.391e+01 +1.339e+01 +1.304e+01
0320 +2.375e+01 +1.766e+01 +1.524e+01 +1.414e+01 +1.350e+01 +1.325e+01
0330 +2.390e+01 +1.774e+01 +1.531e+01 +1.428e+01 +1.367e+01 +1.349e+01
0340 +2.396e+01 +1.778e+01 +1.550e+01 +1.442e+01 +1.381e+01 +1.384e+01
0350 +2.407e+01 +1.797e+01 +1.572e+01 +1.456e+01 +1.404e+01 +1.429e+01
0360 +2.428e+01 +1.804e+01 +1.588e+01 +1.467e+01 +1.430e+01 +1.500e+01
0370 +2.428e+01 +1.809e+01 +1.594e+01 +1.484e+01 +1.467e+01 +1.581e+01
0380 +2.437e+01 +1.820e+01 +1.605e+01 +1.498e+01 +1.526e+01 +1.675e+01
0390 +2.452e+01 +1.837e+01 +1.615e+01 +1.523e+01 +1.615e+01 +1.843e+01
0400 +2.447e+01 +1.853e+01 +1.626e+01 +1.562e+01 +1.717e+01 +2.228e+01
0410 +2.455e+01 +1.867e+01 +1.639e+01 +1.629e+01 +1.893e+01 +5.000e+01
0420 +2.465e+01 +1.871e+01 +1.650e+01 +1.742e+01 +2.353e+01 +5.000e+01
0430 +2.481e+01 +1.875e+01 +1.682e+01 +1.926e+01 +5.000e+01 +5.000e+01
0440 +2.479e+01 +1.890e+01 +1.740e+01 +2.278e+01 +5.000e+01 +5.000e+01
0450 +2.502e+01 +1.904e+01 +1.879e+01 +5.000e+01 +5.000e+01 +5.000e+01
0460 +2.524e+01 +1.910e+01 +2.197e+01 +5.000e+01 +5.000e+01 +5.000e+01
0470 +2.533e+01 +1.934e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0480 +2.536e+01 +1.975e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0490 +2.546e+01 +2.160e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0500 +2.556e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0510 +2.562e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0520 +2.575e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0530 +2.702e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0540 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0550 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01


==> tikz/ebno_ka/data/ebno_ka_ks15_N1_conv.txt <==
Ka           t0         t1         t2         t3         t4         t5
0010 +1.947e+01 +1.526e+01 +1.680e+01 +1.592e+01 +1.637e+01 +1.689e+01
0050 +2.071e+01 +1.776e+01 +1.885e+01 +1.984e+01 +2.013e+01 +2.084e+01
0100 +2.154e+01 +1.952e+01 +2.093e+01 +2.215e+01 +2.348e+01 +5.000e+01
0150 +2.221e+01 +2.175e+01 +2.339e+01 +5.000e+01 +5.000e+01 +5.000e+01
0200 +2.280e+01 +2.320e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0250 +2.348e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0260 +2.354e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0270 +2.370e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0280 +2.388e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0290 +2.402e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0300 +2.408e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0310 +2.416e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0320 +2.416e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0330 +2.435e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0340 +2.441e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0350 +2.450e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0360 +2.471e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0370 +2.489e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0380 +2.496e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0390 +2.510e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0400 +2.520e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0410 +2.539e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0480 +2.617e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0490 +2.675e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01
0500 +3.462e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01 +5.000e+01

==> tikz/ebno_ka/data/polar_T14.txt <==
Ka EBNO
1.00 9.65649
2.00 9.65796
3.00 9.65796
4.00 9.65942
5.00 9.65942
6.00 9.66089
7.00 9.66235
8.00 9.66235
9.00 9.66382
10.00 9.66382
11.00 9.66528
12.00 9.66675
13.00 9.66675
14.00 9.66821
15.00 9.66821
16.00 9.66968
17.00 9.66968
18.00 9.67114
19.00 9.67261
20.00 9.67261
21.00 9.67407
22.00 9.67407
23.00 9.67554
24.00 9.67554
25.00 9.67700
26.00 9.67847
27.00 9.67847
28.00 9.67993
29.00 9.67993
30.00 9.68140
31.00 9.68140
32.00 9.68286
33.00 9.68433
34.00 9.68433
35.00 9.68579
36.00 9.68579
37.00 9.68726
38.00 9.68726
39.00 9.68872
40.00 9.69019
41.00 9.69019
42.00 9.69165
43.00 9.69165
44.00 9.69312
45.00 9.69458
46.00 9.69458
47.00 9.69604
48.00 9.69751
49.00 9.69751
50.00 9.69897
51.00 9.69897
52.00 9.70044
53.00 9.70190
54.00 9.70190
55.00 9.70337
56.00 9.70483
57.00 9.70483
58.00 9.70630
59.00 9.70630
60.00 9.70776
61.00 9.70923
62.00 9.70923
63.00 9.71069
64.00 9.71216
65.00 9.71216
66.00 9.71362
67.00 9.71509
68.00 9.71509
69.00 9.71655
70.00 9.71802
71.00 9.71802
72.00 9.71948
73.00 9.72095
74.00 9.72095
75.00 9.72241
76.00 9.72388
77.00 9.72388
78.00 9.72534
79.00 9.72681
80.00 9.72827
81.00 9.72827
82.00 9.72974
83.00 9.73120
84.00 9.73120
85.00 9.73267
86.00 9.73413
87.00 9.73560
88.00 9.73560
89.00 9.73706
90.00 9.73853
91.00 9.73853
92.00 9.73999
93.00 9.74146
94.00 9.74292
95.00 9.74292
96.00 9.74438
97.00 9.74585
98.00 9.74731
99.00 9.74731
100.00 9.74878
101.00 9.75024
102.00 9.75171
103.00 9.75317
104.00 9.75317
105.00 9.75464
106.00 9.75610
107.00 9.75757
108.00 9.75903
109.00 9.75903
110.00 9.76050
111.00 9.76196
112.00 9.76343
113.00 9.76489
114.00 9.76489
115.00 9.76636
116.00 9.76782
117.00 9.76929
118.00 9.77075
119.00 9.77222
120.00 9.77368
121.00 9.77368
122.00 9.77515
123.00 9.77661
124.00 9.77808
125.00 9.77954
126.00 9.78101
127.00 9.78247
128.00 9.78394
129.00 9.78394
130.00 9.78540
131.00 9.78687
132.00 9.78833
133.00 9.78979
134.00 9.79126
135.00 9.79272
136.00 9.79419
137.00 9.79565
138.00 9.79712
139.00 9.79858
140.00 9.80005
141.00 9.80151
142.00 9.80298
143.00 9.80444
144.00 9.80591
145.00 9.80737
146.00 9.80884
147.00 9.81030
148.00 9.81177
149.00 9.81323
150.00 9.81470
151.00 9.81616
152.00 9.81763
153.00 9.81909
154.00 9.82056
155.00 9.82202
156.00 9.82349
157.00 9.82495
158.00 9.82642
159.00 9.82788
160.00 9.82935
161.00 9.83081
162.00 9.83228
163.00 9.83374
164.00 9.83667
165.00 9.83813
166.00 9.83960
167.00 9.84106
168.00 9.84253
169.00 9.84399
170.00 9.84546
171.00 9.84692
172.00 9.84985
173.00 9.85132
174.00 9.85278
175.00 9.85425
176.00 9.85571
177.00 9.85864
178.00 9.86011
179.00 9.86157
180.00 9.86304
181.00 9.86597
182.00 9.86743
183.00 9.86890
184.00 9.87036
185.00 9.87329
186.00 9.87476
187.00 9.87622
188.00 9.87769
189.00 9.88062
190.00 9.88208
191.00 9.88354
192.00 9.88647
193.00 9.88794
194.00 9.88940
195.00 9.89233
196.00 9.89380
197.00 9.89526
198.00 9.89819
199.00 9.89966
200.00 9.90259
201.00 9.90405
202.00 9.90698
203.00 9.90845
204.00 9.90991
205.00 9.91284
206.00 9.91431
207.00 9.91724
208.00 9.91870
209.00 9.92163
210.00 9.92310
211.00 9.92603
212.00 9.92749
213.00 9.93042
214.00 9.93188
215.00 9.93481
216.00 9.93628
217.00 9.93921
218.00 9.94214
219.00 9.94360
220.00 9.94653
221.00 9.94800
222.00 9.95093
223.00 9.95386
224.00 9.95532
225.00 9.95825
226.00 9.96118
227.00 9.96265
228.00 9.96558
229.00 9.96851
230.00 9.97144
231.00 9.97290
232.00 9.97583
233.00 9.97876
234.00 9.98169
235.00 9.98315
236.00 9.98608
237.00 9.98901
238.00 9.99194
239.00 9.99487
240.00 9.99634
241.00 9.99927
242.00 10.00220
243.00 10.00513
244.00 10.00806
245.00 10.01099
246.00 10.01392
247.00 10.01685
248.00 10.01978
249.00 10.02271
250.00 10.02563
251.00 10.02856
252.00 10.03149
253.00 10.03442
254.00 10.03735
255.00 10.04028
256.00 10.04321
257.00 10.04614
258.00 10.04907
259.00 10.05200
260.00 10.05493
261.00 10.05786
262.00 10.06079
263.00 10.06519
264.00 10.06812
265.00 10.07104
266.00 10.07397
267.00 10.07690
268.00 10.08130
269.00 10.08423
270.00 10.08716
271.00 10.09155
272.00 10.09448
273.00 10.09741
274.00 10.10181
275.00 10.10474
276.00 10.10767
277.00 10.11206
278.00 10.11499
279.00 10.11938
280.00 10.12231
281.00 10.12524
282.00 10.12964
283.00 10.13257
284.00 10.13696
285.00 10.14136
286.00 10.14429
287.00 10.14868
288.00 10.15161
289.00 10.15601
290.00 10.16040
291.00 10.16333
292.00 10.16772
293.00 10.17212
294.00 10.17505
295.00 10.17944
296.00 10.18384
297.00 10.18823
298.00 10.19116
299.00 10.19556
300.00 10.19995
301.00 10.20435
302.00 10.20874
303.00 10.21313
304.00 10.21753
305.00 10.22192
306.00 10.22485
307.00 10.22925
308.00 10.23364
309.00 10.23950
310.00 10.24390
311.00 10.24829
312.00 10.25269
313.00 10.25708
314.00 10.26147
315.00 10.26587
316.00 10.27026
317.00 10.27612
318.00 10.28052
319.00 10.28491
320.00 10.28931
321.00 10.29517
322.00 10.29956
323.00 10.30396
324.00 10.30981
325.00 10.31421
326.00 10.32007
327.00 10.32446
328.00 10.33032
329.00 10.33472
330.00 10.34058
331.00 10.34497
332.00 10.35083
333.00 10.35669
334.00 10.36108
335.00 10.36694
336.00 10.37280
337.00 10.37720
338.00 10.38306
339.00 10.38892
340.00 10.39478
341.00 10.40063
342.00 10.40503
343.00 10.41089
344.00 10.41675
345.00 10.42261
346.00 10.42847
347.00 10.43433
348.00 10.44019
349.00 10.44604
350.00 10.45337
351.00 10.45923
352.00 10.46509
353.00 10.47095
354.00 10.47681
355.00 10.48413
356.00 10.48999
357.00 10.49585
358.00 10.50317
359.00 10.50903
360.00 10.51636
361.00 10.52222
362.00 10.52954
363.00 10.53540
364.00 10.54272
365.00 10.54858
366.00 10.55591
367.00 10.56323
368.00 10.56909
369.00 10.57642
370.00 10.58374
371.00 10.59106
372.00 10.59839
373.00 10.60571
374.00 10.61157
375.00 10.61890
376.00 10.62622
377.00 10.63501
378.00 10.64233
379.00 10.64966
380.00 10.65698
381.00 10.66431
382.00 10.67163
383.00 10.68042
384.00 10.68774
385.00 10.69507
386.00 10.70386
387.00 10.71118
388.00 10.71997
389.00 10.72729
390.00 10.73608
391.00 10.74341
392.00 10.75220
393.00 10.76099
394.00 10.76978
395.00 10.77710
396.00 10.78589
397.00 10.79468
398.00 10.80347
399.00 10.81226
400.00 10.82104
401.00 10.82983
402.00 10.83862
403.00 10.84741
404.00 10.85767
405.00 10.86646
406.00 10.87524
407.00 10.88403
408.00 10.89429
409.00 10.90308
410.00 10.91333
411.00 10.92212
412.00 10.93237
413.00 10.94263
414.00 10.95142
415.00 10.96167
416.00 10.97192
417.00 10.98218
418.00 10.99243
419.00 11.00122
420.00 11.01147
421.00 11.02319
422.00 11.03345
423.00 11.04370
424.00 11.05396
425.00 11.06421
426.00 11.07593
427.00 11.08618
428.00 11.09790
429.00 11.10815
430.00 11.11987
431.00 11.13013
432.00 11.14185
433.00 11.15356
434.00 11.16528
435.00 11.17554
436.00 11.18726
437.00 11.19897
438.00 11.21069
439.00 11.22388
440.00 11.23560
441.00 11.24731
442.00 11.25903
443.00 11.27222
444.00 11.28394
445.00 11.29712
446.00 11.30884
447.00 11.32202
448.00 11.33521
449.00 11.34692
450.00 11.36011
451.00 11.37329
452.00 11.38647
453.00 11.39966
454.00 11.41431
455.00 11.42749
456.00 11.44067
457.00 11.45386
458.00 11.46851
459.00 11.48169
460.00 11.49634
461.00 11.51099
462.00 11.52563
463.00 11.53882
464.00 11.55347
465.00 11.56812
466.00 11.58276
467.00 11.59888
468.00 11.61353
469.00 11.62817
470.00 11.64429
471.00 11.65894
472.00 11.67505
473.00 11.68970
474.00 11.70581
475.00 11.72192
476.00 11.73804
477.00 11.75415
478.00 11.77026
479.00 11.78784
480.00 11.80396
481.00 11.82007
482.00 11.83765
483.00 11.85522
484.00 11.87134
485.00 11.88892
486.00 11.90649
487.00 11.92407
488.00 11.94165
489.00 11.96069
490.00 11.97827
491.00 11.99585
492.00 12.01489
493.00 12.03394
494.00 12.05298
495.00 12.07202
496.00 12.09106
497.00 12.11011
498.00 12.12915
499.00 12.14819
500.00 12.16870
501.00 12.18921
502.00 12.20825
503.00 12.22876
504.00 12.24927
505.00 12.26978
506.00 12.29175
507.00 12.31226
508.00 12.33423
509.00 12.35474
510.00 12.37671
511.00 12.39868
512.00 12.42065
513.00 12.44409
514.00 12.46606
515.00 12.48950
516.00 12.51147
517.00 12.53491
518.00 12.55835
519.00 12.58179
520.00 12.60669
521.00 12.63013
522.00 12.65503
523.00 12.67993
524.00 12.70483
525.00 12.72974
526.00 12.75464
527.00 12.78101
528.00 12.80737
529.00 12.83374
530.00 12.86011
531.00 12.88647
532.00 12.91284
533.00 12.94067
534.00 12.96851
535.00 12.99634
536.00 13.02417
537.00 13.05347
538.00 13.08130
539.00 13.11060
540.00 13.13989
541.00 13.17065
542.00 13.19995
543.00 13.23071
544.00 13.26147
545.00 13.29224
546.00 13.32446
547.00 13.35669
548.00 13.38892
549.00 13.42114
550.00 13.45483
551.00 13.48706
552.00 13.52222
553.00 13.55591
554.00 13.59106
555.00 13.62622
556.00 13.66138
557.00 13.69653
558.00 13.73315
559.00 13.76978
560.00 13.80786
561.00 13.84595
562.00 13.88403
563.00 13.92212
564.00 13.96167
565.00 14.00122
566.00 14.04224
567.00 14.08325
568.00 14.12427
569.00 14.16675
570.00 14.20923
571.00 14.25171
572.00 14.29565
573.00 14.34106
574.00 14.38501
575.00 14.43188
576.00 14.47729
577.00 14.52417
578.00 14.57251
579.00 14.62085
580.00 14.67065
581.00 14.72046
582.00 14.77173
583.00 14.82300
584.00 14.87573
585.00 14.92847
586.00 14.98267
587.00 15.03833
588.00 15.09399
589.00 15.15112
590.00 15.20972
591.00 15.26831
592.00 15.32837
593.00 15.38989
594.00 15.45142
595.00 15.51587
596.00 15.58032
597.00 15.64624
598.00 15.71362
599.00 15.78101
600.00 15.85132
601.00 15.92310
602.00 15.99487
603.00 16.06958
604.00 16.14575
605.00 16.22339
606.00 16.30249
607.00 16.38306
608.00 16.46655
609.00 16.55151
610.00 16.63794
611.00 16.72729
612.00 16.81812
613.00 16.91187
614.00 17.00708
615.00 17.10669
616.00 17.20776
617.00 17.31177
618.00 17.41870
619.00 17.52856
620.00 17.64282
621.00 17.76001
622.00 17.88159
623.00 18.00610
624.00 18.13501
625.00 18.26978
626.00 18.40747
627.00 18.55249
628.00 18.70190
629.00 18.85718
630.00 19.01978
631.00 19.18970
632.00 19.36841
633.00 19.55444
634.00 19.75073
635.00 19.95874
636.00 20.17847
637.00 20.41138
638.00 20.65894
639.00 20.92554
640.00 21.21411
641.00 21.52612
642.00 21.87036
643.00 22.25122
644.00 22.67896
645.00 23.17261
646.00 23.75854
647.00 24.48804
648.00 25.48706
649.00 27.24780
650.0  35.00000


==> tikz/ebno_ka_awgn/data/ach_mac_raw.txt <==
Ka EBNO
0001 -6.073e-02
0002 -2.813e-02
0003 -3.212e-03
0004 1.706e-02
0005 3.420e-02
0006 4.902e-02
0007 6.224e-02
0008 7.401e-02
0009 8.483e-02
0010 9.468e-02
0011 1.037e-01
0012 1.122e-01
0013 1.202e-01
0014 1.275e-01
0015 1.346e-01
0016 1.411e-01
0017 1.475e-01
0018 1.534e-01
0019 1.591e-01
0020 1.646e-01
0021 1.698e-01
0022 1.748e-01
0023 1.796e-01
0024 1.842e-01
0025 1.887e-01
0026 1.931e-01
0027 1.972e-01
0028 2.013e-01
0029 2.052e-01
0030 2.090e-01
0031 2.127e-01
0032 2.163e-01
0033 2.197e-01
0034 2.232e-01
0035 2.265e-01
0036 2.297e-01
0037 2.329e-01
0038 2.359e-01
0039 2.389e-01
0040 2.418e-01
0041 2.447e-01
0042 2.474e-01
0043 2.503e-01
0044 2.529e-01
0045 2.555e-01
0046 2.581e-01
0047 2.607e-01
0048 2.631e-01
0049 2.656e-01
0050 2.680e-01
0051 2.703e-01
0052 2.726e-01
0053 2.748e-01
0054 2.770e-01
0055 2.793e-01
0056 2.813e-01
0057 2.835e-01
0058 2.856e-01
0059 2.876e-01
0060 2.896e-01
0061 2.916e-01
0062 2.935e-01
0063 2.950e-01
0064 2.966e-01
0065 2.982e-01
0066 2.997e-01
0067 3.012e-01
0068 3.026e-01
0069 3.042e-01
0070 3.056e-01
0071 3.071e-01
0072 3.086e-01
0073 3.100e-01
0074 3.115e-01
0075 3.129e-01
0076 3.143e-01
0077 3.157e-01
0078 3.171e-01
0079 3.185e-01
0080 3.199e-01
0081 3.212e-01
0082 3.226e-01
0083 3.240e-01
0084 3.252e-01
0085 3.266e-01
0086 3.279e-01
0087 3.292e-01
0088 3.305e-01
0089 3.318e-01
0090 3.330e-01
0091 3.343e-01
0092 3.356e-01
0093 3.368e-01
0094 3.381e-01
0095 3.393e-01
0096 3.405e-01
0097 3.417e-01
0098 3.429e-01
0099 3.441e-01
0100 3.452e-01
0101 3.464e-01
0102 3.475e-01
0103 3.486e-01
0104 3.497e-01
0105 3.508e-01
0106 3.518e-01
0107 3.528e-01
0108 3.538e-01
0109 3.547e-01
0110 3.557e-01
0111 3.566e-01
0112 3.574e-01
0113 3.582e-01
0114 3.590e-01
0115 3.598e-01
0116 3.606e-01
0117 3.614e-01
0118 3.622e-01
0119 3.630e-01
0120 3.638e-01
0121 3.646e-01
0122 3.654e-01
0123 3.662e-01
0124 3.670e-01
0125 3.678e-01
0126 3.686e-01
0127 3.694e-01
0128 3.702e-01
0129 3.710e-01
0130 3.718e-01
0131 3.726e-01
0132 3.734e-01
0133 3.742e-01
0134 3.749e-01
0135 3.757e-01
0136 3.765e-01
0137 3.773e-01
0138 3.781e-01
0139 3.789e-01
0140 3.796e-01
0141 3.804e-01
0142 3.812e-01
0143 3.820e-01
0144 3.828e-01
0145 3.836e-01
0146 3.844e-01
0147 3.851e-01
0148 3.859e-01
0149 3.866e-01
0150 3.874e-01
0151 3.881e-01
0152 3.889e-01
0153 3.896e-01
0154 3.904e-01
0155 3.912e-01
0156 3.919e-01
0157 3.927e-01
0158 3.934e-01
0159 3.942e-01
0160 3.951e-01
0161 3.961e-01
0162 3.976e-01
0163 3.997e-01
0164 4.027e-01
0165 4.068e-01
0166 4.117e-01
0167 4.174e-01
0168 4.235e-01
0169 4.301e-01
0170 4.371e-01
0171 4.442e-01
0172 4.514e-01
0173 4.587e-01
0174 4.662e-01
0175 4.739e-01
0176 4.818e-01
0177 4.897e-01
0178 4.977e-01
0179 5.058e-01
0180 5.140e-01
0181 5.222e-01
0182 5.305e-01
0183 5.388e-01
0184 5.471e-01
0185 5.555e-01
0186 5.640e-01
0187 5.725e-01
0188 5.811e-01
0189 5.897e-01
0190 5.982e-01
0191 6.069e-01
0192 6.156e-01
0193 6.243e-01
0194 6.331e-01
0195 6.418e-01
0196 6.506e-01
0197 6.594e-01
0198 6.683e-01
0199 6.772e-01
0200 6.861e-01
0201 6.950e-01
0202 7.040e-01
0203 7.130e-01
0204 7.219e-01
0205 7.310e-01
0206 7.400e-01
0207 7.491e-01
0208 7.581e-01
0209 7.672e-01
0210 7.763e-01
0211 7.855e-01
0212 7.946e-01
0213 8.038e-01
0214 8.130e-01
0215 8.222e-01
0216 8.314e-01
0217 8.407e-01
0218 8.499e-01
0219 8.592e-01
0220 8.685e-01
0221 8.778e-01
0222 8.871e-01
0223 8.965e-01
0224 9.059e-01
0225 9.152e-01
0226 9.246e-01
0227 9.341e-01
0228 9.434e-01
0229 9.529e-01
0230 9.623e-01
0231 9.718e-01
0232 9.813e-01
0233 9.908e-01
0234 1.000e+00
0235 1.010e+00
0236 1.019e+00
0237 1.029e+00
0238 1.039e+00
0239 1.048e+00
0240 1.058e+00
0241 1.067e+00
0242 1.077e+00
0243 1.087e+00
0244 1.096e+00
0245 1.106e+00
0246 1.116e+00
0247 1.125e+00
0248 1.135e+00
0249 1.145e+00
0250 1.154e+00
0251 1.164e+00
0252 1.174e+00
0253 1.184e+00
0254 1.194e+00
0255 1.203e+00
0256 1.213e+00
0257 1.223e+00
0258 1.233e+00
0259 1.243e+00
0260 1.253e+00
0261 1.262e+00
0262 1.272e+00
0263 1.282e+00
0264 1.292e+00
0265 1.302e+00
0266 1.312e+00
0267 1.322e+00
0268 1.332e+00
0269 1.342e+00
0270 1.352e+00
0271 1.362e+00
0272 1.372e+00
0273 1.382e+00
0274 1.392e+00
0275 1.402e+00
0276 1.412e+00
0277 1.422e+00
0278 1.432e+00
0279 1.442e+00
0280 1.452e+00
0281 1.462e+00
0282 1.472e+00
0283 1.483e+00
0284 1.493e+00
0285 1.503e+00
0286 1.513e+00
0287 1.523e+00
0288 1.533e+00
0289 1.544e+00
0290 1.554e+00
0291 1.564e+00
0292 1.574e+00
0293 1.584e+00
0294 1.595e+00
0295 1.605e+00
0296 1.615e+00
0297 1.625e+00
0298 1.636e+00
0299 1.646e+00
0300 1.656e+00
0301 1.667e+00
0302 1.677e+00
0303 1.687e+00
0304 1.698e+00
0305 1.708e+00
0306 1.718e+00
0307 1.729e+00
0308 1.739e+00
0309 1.750e+00
0310 1.760e+00
0311 1.770e+00
0312 1.781e+00
0313 1.791e+00
0314 1.802e+00
0315 1.812e+00
0316 1.823e+00
0317 1.833e+00
0318 1.844e+00
0319 1.854e+00
0320 1.865e+00
0321 1.875e+00
0322 1.886e+00
0323 1.896e+00
0324 1.907e+00
0325 1.917e+00
0326 1.928e+00
0327 1.938e+00
0328 1.949e+00
0329 1.959e+00
0330 1.970e+00
0331 1.981e+00
0332 1.991e+00
0333 2.002e+00
0334 2.012e+00
0335 2.023e+00
0336 2.034e+00
0337 2.044e+00
0338 2.055e+00
0339 2.066e+00
0340 2.076e+00
0341 2.087e+00
0342 2.098e+00
0343 2.108e+00
0344 2.119e+00
0345 2.130e+00
0346 2.141e+00
0347 2.151e+00
0348 2.162e+00
0349 2.173e+00
0350 2.184e+00
0351 2.194e+00
0352 2.205e+00
0353 2.216e+00
0354 2.227e+00
0355 2.238e+00
0356 2.248e+00
0357 2.259e+00
0358 2.270e+00
0359 2.281e+00
0360 2.292e+00
0361 2.302e+00
0362 2.313e+00
0363 2.324e+00
0364 2.335e+00
0365 2.346e+00
0366 2.357e+00
0367 2.368e+00
0368 2.379e+00
0369 2.390e+00
0370 2.401e+00
0371 2.412e+00
0372 2.422e+00
0373 2.433e+00
0374 2.444e+00
0375 2.455e+00
0376 2.466e+00
0377 2.477e+00
0378 2.488e+00
0379 2.499e+00
0380 2.510e+00
0381 2.521e+00
0382 2.532e+00
0383 2.543e+00
0384 2.554e+00
0385 2.565e+00
0386 2.576e+00
0387 2.588e+00
0388 2.599e+00
0389 2.610e+00
0390 2.621e+00
0391 2.632e+00
0392 2.643e+00
0393 2.654e+00
0394 2.665e+00
0395 2.676e+00
0396 2.687e+00
0397 2.699e+00
0398 2.710e+00
0399 2.721e+00
0400 2.732e+00
0401 2.743e+00
0402 2.754e+00
0403 2.765e+00
0404 2.777e+00
0405 2.788e+00
0406 2.799e+00
0407 2.810e+00
0408 2.821e+00
0409 2.833e+00
0410 2.844e+00
0411 2.855e+00
0412 2.866e+00
0413 2.878e+00
0414 2.889e+00
0415 2.900e+00
0416 2.911e+00
0417 2.923e+00
0418 2.934e+00
0419 2.945e+00
0420 2.957e+00
0421 2.968e+00
0422 2.979e+00
0423 2.991e+00
0424 3.002e+00
0425 3.013e+00
0426 3.024e+00
0427 3.036e+00
0428 3.047e+00
0429 3.059e+00
0430 3.070e+00
0431 3.081e+00
0432 3.093e+00
0433 3.104e+00
0434 3.115e+00
0435 3.127e+00
0436 3.138e+00
0437 3.150e+00
0438 3.161e+00
0439 3.173e+00
0440 3.184e+00
0441 3.195e+00
0442 3.207e+00
0443 3.218e+00
0444 3.230e+00
0445 3.241e+00
0446 3.253e+00
0447 3.264e+00
0448 3.276e+00
0449 3.287e+00
0450 3.299e+00
0451 3.310e+00
0452 3.322e+00
0453 3.333e+00
0454 3.345e+00
0455 3.356e+00
0456 3.368e+00
0457 3.379e+00
0458 3.391e+00
0459 3.403e+00
0460 3.414e+00
0461 3.426e+00
0462 3.437e+00
0463 3.449e+00
0464 3.461e+00
0465 3.472e+00
0466 3.484e+00
0467 3.495e+00
0468 3.507e+00
0469 3.519e+00
0470 3.530e+00
0471 3.542e+00
0472 3.554e+00
0473 3.565e+00
0474 3.577e+00
0475 3.588e+00
0476 3.600e+00
0477 3.612e+00
0478 3.624e+00
0479 3.635e+00
0480 3.647e+00
0481 3.659e+00
0482 3.670e+00
0483 3.682e+00
0484 3.694e+00
0485 3.705e+00
0486 3.717e+00
0487 3.729e+00
0488 3.741e+00
0489 3.752e+00
0490 3.764e+00
0491 3.776e+00
0492 3.788e+00
0493 3.800e+00
0494 3.811e+00
0495 3.823e+00
0496 3.835e+00
0497 3.847e+00
0498 3.859e+00
0499 3.870e+00
0500 3.882e+00
0501 3.894e+00
0502 3.906e+00
0503 3.918e+00
0504 3.929e+00
0505 3.941e+00
0506 3.953e+00
0507 3.965e+00
0508 3.977e+00
0509 3.989e+00
0510 4.001e+00
0511 4.013e+00
0512 4.024e+00
0513 4.036e+00
0514 4.048e+00
0515 4.060e+00
0516 4.072e+00
0517 4.084e+00
0518 4.096e+00
0519 4.108e+00
0520 4.120e+00
0521 4.132e+00
0522 4.144e+00
0523 4.156e+00
0524 4.168e+00
0525 4.180e+00
0526 4.192e+00
0527 4.204e+00
0528 4.216e+00
0529 4.228e+00
0530 4.240e+00
0531 4.252e+00
0532 4.264e+00
0533 4.276e+00
0534 4.288e+00
0535 4.300e+00
0536 4.312e+00
0537 4.324e+00
0538 4.336e+00
0539 4.348e+00
0540 4.360e+00
0541 4.372e+00
0542 4.384e+00
0543 4.396e+00
0544 4.408e+00
0545 4.420e+00
0546 4.432e+00
0547 4.444e+00
0548 4.456e+00
0549 4.469e+00
0550 4.481e+00
0551 4.493e+00
0552 4.505e+00
0553 4.517e+00
0554 4.529e+00
0555 4.541e+00
0556 4.553e+00
0557 4.566e+00
0558 4.578e+00
0559 4.590e+00
0560 4.602e+00
0561 4.614e+00
0562 4.626e+00
0563 4.639e+00
0564 4.651e+00
0565 4.663e+00
0566 4.675e+00
0567 4.687e+00
0568 4.700e+00
0569 4.712e+00
0570 4.724e+00
0571 4.736e+00
0572 4.748e+00
0573 4.761e+00
0574 4.773e+00
0575 4.785e+00
0576 4.797e+00
0577 4.810e+00
0578 4.822e+00
0579 4.834e+00
0580 4.846e+00
0581 4.859e+00
0582 4.871e+00
0583 4.883e+00
0584 4.896e+00
0585 4.908e+00
0586 4.920e+00
0587 4.933e+00
0588 4.945e+00
0589 4.957e+00
0590 4.970e+00
0591 4.982e+00
0592 4.994e+00
0593 5.007e+00
0594 5.019e+00
0595 5.031e+00
0596 5.044e+00
0597 5.056e+00
0598 5.068e+00
0599 5.081e+00
0600 5.093e+00
0601 5.105e+00
0602 5.118e+00
0603 5.130e+00
0604 5.143e+00
0605 5.155e+00
0606 5.167e+00
0607 5.180e+00
0608 5.192e+00
0609 5.205e+00
0610 5.217e+00
0611 5.230e+00
0612 5.242e+00
0613 5.254e+00
0614 5.267e+00
0615 5.279e+00
0616 5.292e+00
0617 5.304e+00
0618 5.317e+00
0619 5.329e+00
0620 5.342e+00
0621 5.354e+00
0622 5.367e+00
0623 5.379e+00
0624 5.392e+00
0625 5.404e+00
0626 5.417e+00
0627 5.429e+00
0628 5.442e+00
0629 5.454e+00
0630 5.467e+00
0631 5.479e+00
0632 5.492e+00
0633 5.504e+00
0634 5.517e+00
0635 5.529e+00
0636 5.542e+00
0637 5.555e+00
0638 5.567e+00
0639 5.580e+00
0640 5.592e+00
0641 5.605e+00
0642 5.618e+00
0643 5.630e+00
0644 5.643e+00
0645 5.655e+00
0646 5.668e+00
0647 5.680e+00
0648 5.693e+00
0649 5.706e+00
0650 5.718e+00
0651 5.731e+00
0652 5.744e+00
0653 5.756e+00
0654 5.769e+00
0655 5.782e+00
0656 5.794e+00
0657 5.807e+00
0658 5.820e+00
0659 5.832e+00
0660 5.845e+00
0661 5.858e+00
0662 5.870e+00
0663 5.883e+00
0664 5.896e+00
0665 5.908e+00
0666 5.921e+00
0667 5.934e+00
0668 5.946e+00
0669 5.959e+00
0670 5.972e+00
0671 5.985e+00
0672 5.997e+00
0673 6.010e+00
0674 6.023e+00
0675 6.036e+00
0676 6.048e+00
0677 6.061e+00
0678 6.074e+00
0679 6.087e+00
0680 6.099e+00
0681 6.112e+00
0682 6.125e+00
0683 6.138e+00
0684 6.150e+00
0685 6.163e+00
0686 6.176e+00
0687 6.189e+00
0688 6.202e+00
0689 6.215e+00
0690 6.227e+00
0691 6.240e+00
0692 6.253e+00
0693 6.266e+00
0694 6.279e+00
0695 6.291e+00
0696 6.304e+00
0697 6.317e+00
0698 6.330e+00
0699 6.343e+00
0700 6.356e+00
0701 6.369e+00
0702 6.381e+00
0703 6.394e+00
0704 6.407e+00
0705 6.420e+00
0706 6.433e+00
0707 6.446e+00
0708 6.459e+00
0709 6.472e+00
0710 6.485e+00
0711 6.497e+00
0712 6.510e+00
0713 6.523e+00
0714 6.536e+00
0715 6.549e+00
0716 6.562e+00
0717 6.575e+00
0718 6.588e+00
0719 6.601e+00
0720 6.614e+00
0721 6.627e+00
0722 6.640e+00
0723 6.653e+00
0724 6.666e+00
0725 6.679e+00
0726 6.692e+00
0727 6.705e+00
0728 6.718e+00
0729 6.731e+00
0730 6.744e+00
0731 6.757e+00
0732 6.769e+00
0733 6.783e+00
0734 6.796e+00
0735 6.809e+00
0736 6.822e+00
0737 6.835e+00
0738 6.848e+00
0739 6.861e+00
0740 6.874e+00
0741 6.887e+00
0742 6.900e+00
0743 6.913e+00
0744 6.926e+00
0745 6.939e+00
0746 6.952e+00
0747 6.965e+00
0748 6.978e+00
0749 6.991e+00
0750 7.004e+00
0751 7.017e+00
0752 7.030e+00
0753 7.043e+00
0754 7.057e+00
0755 7.070e+00
0756 7.083e+00
0757 7.096e+00
0758 7.109e+00
0759 7.122e+00
0760 7.135e+00
0761 7.148e+00
0762 7.161e+00
0763 7.175e+00
0764 7.188e+00
0765 7.201e+00
0766 7.214e+00
0767 7.227e+00
0768 7.240e+00
0769 7.253e+00
0770 7.267e+00
0771 7.280e+00
0772 7.293e+00
0773 7.306e+00
0774 7.319e+00
0775 7.332e+00
0776 7.346e+00
0777 7.359e+00
0778 7.372e+00
0779 7.385e+00
0780 7.398e+00
0781 7.412e+00
0782 7.425e+00
0783 7.438e+00
0784 7.451e+00
0785 7.465e+00
0786 7.478e+00
0787 7.491e+00
0788 7.504e+00
0789 7.517e+00
0790 7.531e+00
0791 7.544e+00
0792 7.557e+00
0793 7.570e+00
0794 7.584e+00
0795 7.597e+00
0796 7.610e+00
0797 7.623e+00
0798 7.637e+00
0799 7.650e+00
0800 7.663e+00
0801 7.676e+00
0802 7.690e+00
0803 7.703e+00
0804 7.716e+00
0805 7.730e+00
0806 7.743e+00
0807 7.756e+00
0808 7.770e+00
0809 7.783e+00
0810 7.796e+00
0811 7.810e+00
0812 7.823e+00
0813 7.836e+00
0814 7.850e+00
0815 7.863e+00
0816 7.876e+00
0817 7.890e+00
0818 7.903e+00
0819 7.916e+00
0820 7.930e+00
0821 7.943e+00
0822 7.956e+00
0823 7.970e+00
0824 7.983e+00
0825 7.996e+00
0826 8.010e+00
0827 8.023e+00
0828 8.037e+00
0829 8.050e+00
0830 8.063e+00
0831 8.077e+00
0832 8.090e+00
0833 8.104e+00
0834 8.117e+00
0835 8.130e+00
0836 8.144e+00
0837 8.157e+00
0838 8.171e+00
0839 8.184e+00
0840 8.198e+00
0841 8.211e+00
0842 8.224e+00
0843 8.238e+00
0844 8.251e+00
0845 8.265e+00
0846 8.278e+00
0847 8.292e+00
0848 8.305e+00
0849 8.319e+00
0850 8.332e+00
0851 8.346e+00
0852 8.359e+00
0853 8.372e+00
0854 8.386e+00
0855 8.399e+00
0856 8.413e+00
0857 8.426e+00
0858 8.440e+00
0859 8.453e+00
0860 8.467e+00
0861 8.480e+00
0862 8.494e+00
0863 8.507e+00
0864 8.521e+00
0865 8.535e+00
0866 8.548e+00
0867 8.562e+00
0868 8.575e+00
0869 8.589e+00
0870 8.602e+00
0871 8.616e+00
0872 8.629e+00
0873 8.643e+00
0874 8.656e+00
0875 8.670e+00
0876 8.684e+00
0877 8.697e+00
0878 8.711e+00
0879 8.724e+00
0880 8.738e+00
0881 8.751e+00
0882 8.765e+00
0883 8.779e+00
0884 8.792e+00
0885 8.806e+00
0886 8.819e+00
0887 8.833e+00
0888 8.847e+00
0889 8.860e+00
0890 8.874e+00
0891 8.887e+00
0892 8.901e+00
0893 8.915e+00
0894 8.928e+00
0895 8.942e+00
0896 8.955e+00
0897 8.969e+00
0898 8.983e+00
0899 8.996e+00
0900 9.010e+00
0901 9.024e+00
0902 9.037e+00
0903 9.051e+00
0904 9.065e+00
0905 9.078e+00
0906 9.092e+00
0907 9.106e+00
0908 9.119e+00
0909 9.133e+00
0910 9.147e+00
0911 9.160e+00
0912 9.174e+00
0913 9.188e+00
0914 9.201e+00
0915 9.215e+00
0916 9.229e+00
0917 9.243e+00
0918 9.256e+00
0919 9.270e+00
0920 9.284e+00
0921 9.297e+00
0922 9.311e+00
0923 9.325e+00
0924 9.339e+00
0925 9.352e+00
0926 9.366e+00
0927 9.380e+00
0928 9.394e+00
0929 9.407e+00
0930 9.421e+00
0931 9.435e+00
0932 9.448e+00
0933 9.462e+00
0934 9.476e+00
0935 9.490e+00
0936 9.504e+00
0937 9.517e+00
0938 9.531e+00
0939 9.545e+00
0940 9.559e+00
0941 9.572e+00
0942 9.586e+00
0943 9.600e+00
0944 9.614e+00
0945 9.628e+00
0946 9.641e+00
0947 9.655e+00
0948 9.669e+00
0949 9.683e+00
0950 9.697e+00
0951 9.710e+00
0952 9.724e+00
0953 9.738e+00
0954 9.752e+00
0955 9.766e+00
0956 9.780e+00
0957 9.793e+00
0958 9.807e+00
0959 9.821e+00
0960 9.835e+00
0961 9.849e+00
0962 9.863e+00
0963 9.877e+00
0964 9.890e+00
0965 9.904e+00
0966 9.918e+00
0967 9.932e+00
0968 9.946e+00
0969 9.960e+00
0970 9.974e+00
0971 9.987e+00
0972 1.000e+01
0973 1.002e+01
0974 1.003e+01
0975 1.004e+01
0976 1.006e+01
0977 1.007e+01
0978 1.008e+01
0979 1.010e+01
0980 1.011e+01
0981 1.013e+01
0982 1.014e+01
0983 1.015e+01
0984 1.017e+01
0985 1.018e+01
0986 1.020e+01
0987 1.021e+01
0988 1.022e+01
0989 1.024e+01
0990 1.025e+01
0991 1.027e+01
0992 1.028e+01
0993 1.029e+01
0994 1.031e+01
0995 1.032e+01
0996 1.034e+01
0997 1.035e+01
0998 1.036e+01
0999 1.038e+01
1000 1.039e+01

==> tikz/ebno_ka_awgn/data/ebno_ka_ks10_AWGN.txt <==
Ka           t0         t1         t2         t3         t4         t5
0010 +5.298e+00 +4.471e+00 +4.266e+00 +4.101e+00 +4.007e+00 +3.931e+00
0020 +5.799e+00 +5.050e+00 +4.748e+00 +4.592e+00 +4.507e+00 +4.445e+00
0030 +6.082e+00 +5.373e+00 +5.161e+00 +5.016e+00 +4.939e+00 +4.921e+00
0040 +6.607e+00 +5.849e+00 +5.554e+00 +5.443e+00 +5.365e+00 +5.338e+00
0050 +6.831e+00 +6.190e+00 +5.905e+00 +5.804e+00 +5.755e+00 +5.735e+00
0060 +7.114e+00 +6.476e+00 +6.274e+00 +6.164e+00 +6.120e+00 +6.115e+00
0070 +7.572e+00 +6.851e+00 +6.590e+00 +6.503e+00 +6.498e+00 +6.495e+00
0080 +7.834e+00 +7.200e+00 +6.980e+00 +6.899e+00 +6.872e+00 +6.885e+00
0090 +8.156e+00 +7.538e+00 +7.339e+00 +7.240e+00 +7.295e+00 +7.324e+00
0100 +8.568e+00 +7.937e+00 +7.721e+00 +7.714e+00 +7.724e+00 +7.787e+00
0110 +8.894e+00 +8.327e+00 +8.171e+00 +8.144e+00 +8.226e+00 +8.299e+00
0120 +9.402e+00 +8.752e+00 +8.669e+00 +8.682e+00 +8.779e+00 +8.898e+00
0130 +9.867e+00 +9.294e+00 +9.210e+00 +9.250e+00 +9.404e+00 +9.529e+00
0140 +1.043e+01 +9.884e+00 +9.842e+00 +9.956e+00 +1.012e+01 +1.036e+01
0150 +1.117e+01 +1.058e+01 +1.060e+01 +1.079e+01 +1.099e+01 +1.128e+01
0160 +1.207e+01 +1.147e+01 +1.161e+01 +1.183e+01 +1.221e+01 +1.260e+01
0170 +1.333e+01 +1.272e+01 +1.288e+01 +1.328e+01 +1.392e+01 +1.466e+01
0180 +1.517e+01 +1.446e+01 +1.478e+01 +1.555e+01 +1.664e+01 +1.840e+01
0182 +1.568e+01 +1.484e+01 +1.534e+01 +1.603e+01 +1.770e+01 +1.982e+01
0184 +1.630e+01 +1.538e+01 +1.597e+01 +1.688e+01 +1.884e+01 +2.199e+01
0186 +1.704e+01 +1.592e+01 +1.661e+01 +1.797e+01 +2.053e+01 +2.619e+01
0188 +1.776e+01 +1.671e+01 +1.751e+01 +1.934e+01 +2.304e+01 +Inf
0190 +1.909e+01 +1.750e+01 +1.849e+01 +2.137e+01 +Inf +Inf
0192 +2.062e+01 +1.860e+01 +1.992e+01 +2.408e+01 +Inf +Inf
0194 +2.211e+01 +1.998e+01 +2.192e+01 +3.358e+01 +Inf +Inf
0196 +Inf +2.187e+01 +2.588e+01 +Inf +Inf +Inf
0198 +Inf +2.637e+01 +Inf +Inf +Inf +Inf
0200 +Inf +Inf +Inf +Inf +Inf +Inf


==> tikz/ebno_ka_awgn/data/ebno_ka_ks15_AWGN.txt <==
Ka           t0         t1         t2         t3         t4         t5
0010 +3.323e+00 +2.817e+00 +2.675e+00 +2.665e+00 +2.706e+00 +2.823e+00
0030 +3.642e+00 +3.275e+00 +3.111e+00 +3.102e+00 +3.177e+00 +3.273e+00
0050 +3.997e+00 +3.529e+00 +3.447e+00 +3.448e+00 +3.514e+00 +3.643e+00
0070 +4.407e+00 +3.766e+00 +3.713e+00 +3.798e+00 +3.861e+00 +3.967e+00
0090 +4.415e+00 +4.042e+00 +3.973e+00 +4.022e+00 +4.164e+00 +4.368e+00
0110 +4.607e+00 +4.209e+00 +4.205e+00 +4.406e+00 +4.505e+00 +4.648e+00
0130 +4.819e+00 +4.394e+00 +4.525e+00 +4.610e+00 +4.846e+00 +5.146e+00
0150 +4.865e+00 +4.715e+00 +4.728e+00 +4.944e+00 +5.307e+00 +5.504e+00
0170 +5.077e+00 +4.864e+00 +5.060e+00 +5.330e+00 +5.662e+00 +6.091e+00
0190 +5.295e+00 +5.173e+00 +5.392e+00 +5.746e+00 +6.307e+00 +6.720e+00
0210 +5.411e+00 +5.523e+00 +5.817e+00 +6.434e+00 +6.864e+00 +7.469e+00
0220 +5.530e+00 +5.642e+00 +6.096e+00 +6.720e+00 +7.236e+00 +7.890e+00
0230 +5.649e+00 +5.822e+00 +6.434e+00 +7.022e+00 +7.599e+00 +8.439e+00
0240 +5.904e+00 +6.032e+00 +6.743e+00 +7.344e+00 +8.051e+00 +9.018e+00
0250 +6.134e+00 +6.305e+00 +7.076e+00 +7.721e+00 +8.571e+00 +9.781e+00
0260 +6.261e+00 +6.624e+00 +7.392e+00 +8.175e+00 +9.218e+00 +1.085e+01
0270 +6.375e+00 +6.965e+00 +7.752e+00 +8.668e+00 +1.005e+01 +1.189e+01
0280 +6.555e+00 +7.378e+00 +8.190e+00 +9.323e+00 +1.125e+01 +1.323e+01
0285 +6.671e+00 +7.603e+00 +8.412e+00 +9.639e+00 +1.184e+01 +1.415e+01
0290 +6.857e+00 +7.810e+00 +8.694e+00 +1.011e+01 +1.245e+01 +1.536e+01
0295 +6.882e+00 +7.975e+00 +8.948e+00 +1.058e+01 +1.320e+01 +1.693e+01
0300 +7.095e+00 +8.162e+00 +9.241e+00 +1.127e+01 +1.415e+01 +2.012e+01


==> tikz/ebno_ka_awgn/data/polar_joint.txt <==
Ka   EBNO
25  0.15
50  0.25
75  0.35
100 0.55
125 0.6
150 0.9
175 1.5
200 1.85
225 2.45
250 3.6
275 4.6
300 5.7

==> tikz/ebno_ka_awgn/data/random_spread.txt <==
Ka   EBNO
2   0.30
10  0.50
25  0.55
50  0.60
75  0.70
100 0.75
125 1.15
150 1.50
175 2.00
200 2.70
225 3.50
250 4.30

==> tikz/ebno_ka_awgn/data/slot_count_ks10_AWGN.txt <==
Ka           t0         t1         t2         t3         t4         t5
0010 19 21 23 24 26 27
0020 23 25 26 28 29 31
0030 24 26 29 30 32 34
0040 27 29 30 32 34 36
0050 27 30 32 34 36 37
0060 29 32 33 36 38 40
0070 32 34 36 38 40 41
0080 32 35 37 39 41 43
0090 34 36 39 41 43 45
0100 35 38 40 42 44 46
0110 36 39 41 44 46 48
0120 37 41 43 45 47 49
0130 39 42 45 47 49 51
0140 40 43 46 49 51 53
0150 41 45 47 50 52 54
0160 43 46 49 51 54 56
0170 44 47 50 52 54 57
0180 45 49 51 54 56 59
0182 45 49 52 54 57 59
0184 46 49 52 54 57 59
0186 46 49 52 54 57 59
0188 46 49 52 54 57 00
0190 46 50 53 56 00 00
0192 47 50 53 56 00 00
0194 47 50 53 56 00 00
0196 00 51 54 00 00 00
0198 00 51 00 00 00 00
0200 00 00 00 00 00 00


==> tikz/ebno_ka_awgn/data/slot_count_ks15_AWGN.txt <==
Ka           t0         t1         t2         t3         t4         t5
0010 10 12 14 14 16 17
0030 12 13 15 16 17 18
0050 13 14 17 17 18 19
0070 14 16 16 17 19 20
0090 14 15 17 19 19 21
0110 15 16 17 20 20 21
0130 15 16 18 20 20 22
0150 15 17 19 19 21 22
0170 16 17 20 20 21 22
0190 16 18 19 21 21 23
0210 16 18 19 21 22 23
0220 16 18 19 21 22 23
0230 16 18 20 21 22 23
0240 17 18 20 21 22 23
0250 17 18 20 21 22 23
0260 17 18 20 21 22 24
0270 17 18 20 21 22 24
0280 17 19 20 21 23 24
0290 17 19 20 21 23 24
0300 17 19 20 21 23 00
0310 17 19 20 22 00 00
0320 17 19 20 00 00 00
0330 17 19 20 00 00 00
0340 17 19 00 00 00 00
0350 00 00 00 00 00 00


==> tikz/ebno_ka_awgn/data/treecode.txt <==
Ka EBNO
0025 4.398e+00
0050 4.797e+00
0075 5.159e+00
0100 5.499e+00
0125 5.850e+00
0150 6.898e+00
0175 7.500e+00
0200 7.949e+00
0225 8.699e+00
0250 9.419e+00
0275 1.028e+01
0300 1.137e+01
